Modular Responsive Web Design using Element Queries

Responsive Web Design (RWD) enables web applications to adapt to the characteristics of different devices such as screen size which is important for mobile browsing. Today, the only W3C standard to support this adaptability is CSS media queries. However, using media queries it is impossible to create applications in a modular way, because responsive elements then always depend on the global context. Hence, responsive elements can only be reused if the global context is exactly the same, severely limiting their reusability. This makes it extremely challenging to develop large responsive applications, because the lack of true modularity makes certain requirement changes either impossible or expensive to realize. In this paper we extend RWD to also include responsive modules, i.e., modules that adapt their design based on their local context independently of the global context. We present the ELQ project which implements our approach. ELQ is a novel implementation of so-called element queries which generalize media queries. Importantly, our design conforms to existing web specifications, enabling adoption on a large scale. ELQ is designed to be heavily extensible using plugins. Experimental results show speed-ups of the core algorithms of up to 37x compared to previous approaches.

==> data/erd-object-original.csv <==
n elements,injection time,memory
1,0.005,8
100,0.550,55
200,1.200,110
300,1.800,170
400,2.800,220
500,3.800,280
600,4.8,330
700,6,380


==> data/erd-scroll-elq.csv <==
n elements,injection time
1,0.02
100,0.03
200,0.05
300,0.07
400,0.1
500,0.12
600,0.14
700,0.16

==> data/erd-scroll-original.csv <==
n elements,injection time
1,0.02
100,0.13
200,0.35
300,0.6
400,1,6
500,1.5
600,2
700,2.7
